Maximal Ordinal Two-Factorizations

Given a formal context, an ordinal factor is a subset of its incidence relation that forms a chain in the concept lattice, i.e., a part of the dataset that corresponds to a linear order. To visualize the data in a formal context, Ganter and Glodeanu proposed a biplot based on two ordinal factors. For the biplot to be useful, it is important that these factors comprise as much data points as possible, i.e., that they cover a large part of the incidence relation. In this work, we investigate such ordinal two-factorizations. First, we investigate for formal contexts that omit ordinal two-factorizations the disjointness of the two factors. Then, we show that deciding on the existence of two-factorizations of a given size is an NP-complete problem which makes computing maximal factorizations computationally expensive. Finally, we provide the algorithm Ord2Factor that allows us to compute large ordinal two-factorizations.

==> tikz/Forum-Romanum-PCA.tikz <==
\tikzstyle{every node}=[draw=none, fill=none, shape=rectangle, inner sep=0.3333em]

\begin{tikzpicture}
\draw [<->] (0,-.1) -- (1.1,-.1);
\draw [<->] (-.1,0) -- (-.1,1.1);

\draw(0.03934388320413999, 1.0) node[label={[anchor=west, text depth=-1ex]Basilica of Maxentius}, fill, shape=circle, inner sep=1] {};
\draw(0.7152404752946075, 0.07924849120612298) node[label={[anchor=west, text depth=-1ex]Temple of Vesta}, fill, shape=circle, inner sep=1] {};
\draw(0.728878572212825, 0.4674814872739448) node[label={[anchor=north west, text depth=-1ex]Arch of Septimus Severus}, fill, shape=circle, inner sep=1] {};
\draw(0.8531357531059908, 0.6095813817071857) node[label={[anchor=south west, text depth=-1ex]Temple of Antonius and Fausta}, fill, shape=circle, inner sep=1] {};
\draw(0.028467848115131957, 0.5789041642341303) node[label={[anchor=west, text depth=-1ex]Curia}, fill, shape=circle, inner sep=1] {};
\draw(0.36823439751463655, 0.0) node[label={[anchor=north, text depth=-1ex]Temple of Saturn}, fill, shape=circle, inner sep=1] {};
\draw(0.21860808879141763, 0.025140155245224578) node[label={[anchor=west, text depth=-1ex]Temple of Vespasian}, fill, shape=circle, inner sep=1] {};
\draw(0.4187499196773793, 0.09666596199852413) node[label={[anchor=south, text depth=-1ex]Phocas column}, fill, shape=circle, inner sep=1] {};
\draw(0.34976813960918063, 0.3050564381999517) node[label={[anchor=south, text depth=-1ex]Portico of Twelve Gods}, fill, shape=circle, inner sep=1] {};
\draw(0.0, 0.25867078669187676) node[label={[align=left, anchor=north west, text depth=-1ex]House of the Vestals, Basilica Julia}, fill, shape=circle, inner sep=1] {};
\draw(1.0, 0.617304066160009) node[label={[anchor=north west, text depth=-1ex]Temple of Castor and Pollux}, fill, shape=circle, inner sep=1] {};
\draw(0.7261165103836155, 0.5003443269719928) node[label={[anchor=west, text depth=-1ex]Arch of Titus}, fill, shape=circle, inner sep=1] {};
\draw(0.0789833702778748, 0.6755701262326544) node[label={[anchor=west, text depth=-1ex]Temple of Romulus}, fill, shape=circle, inner sep=1] {};
\draw(0, -.2) node [label={[anchor=west,text depth=-1ex]}]{};
\draw(1.1, -.2) node [label={[anchor=east,text depth=-1ex]GB1}]{};
\draw(-0.1, 0.05) node [label={[anchor=east,text depth=-1ex]GB2, M2, M1, P}]{};
\draw(-0.1, 1) node [label={[anchor=east,text depth=-1ex]B, M3}]{};
\end{tikzpicture}


==> tikz/living-beings-and-water.tikz <==
\tikzstyle{every node}=[draw=none, fill=none, shape=rectangle, inner sep=0.3333em]

\begin{tikzpicture}
\draw [->] (0,0) -- (6.7,0);
\draw [->] (0,0) -- (0,7.7);

\draw(0.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]0}]{};
\draw(0,0.1) node [label={[anchor=east,text depth=-1ex]0}] {};
\draw (0.2,-.075) -- (0.2,.075);
\draw (-.075,0.2) -- (.075,0.2);
\draw (1.2,-.075) -- (1.2,.075);
\draw(1.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]M1}]{};
\draw (2.2,-.075) -- (2.2,.075);
\draw(2.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]M2}]{};
\draw (3.2,-.075) -- (3.2,.075);
\draw(3.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]GB1}]{};
\draw (4.2,-.075) -- (4.2,.075);
\draw(4.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]GB2}]{};
\draw (5.2,-.075) -- (5.2,.075);
\draw(5.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]B}]{};
\draw (6.2,-.075) -- (6.2,.075);
\draw(6.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]M3,P}]{};
\draw (-.075,1.2) -- (.075,1.2);
\draw(0, 1.1) node[label={[anchor=east, text depth=-1ex]P}] {};
\draw (-.075,2.2) -- (.075,2.2);
\draw(0, 2.1) node[label={[anchor=east, text depth=-1ex]M1}] {};
\draw (-.075,3.2) -- (.075,3.2);
\draw(0, 3.1) node[label={[anchor=east, text depth=-1ex]GB1}] {};
\draw (-.075,4.2) -- (.075,4.2);
\draw(0, 4.1) node[label={[anchor=east, text depth=-1ex]M2}] {};
\draw (-.075,5.2) -- (.075,5.2);
\draw(0, 5.1) node[label={[anchor=east, text depth=-1ex]B}] {};
\draw (-.075,6.2) -- (.075,6.2);
\draw(0, 6.1) node[label={[anchor=east, text depth=-1ex]M3}] {};
\draw (-.075,7.2) -- (.075,7.2);
\draw(0, 7.1) node[label={[anchor=east, text depth=-1ex]GB2}] {};
\draw(0.2, 0.2) node[label={[anchor=south west, text depth=-1ex,yshift=.1ex]Basilica of Maxentius, Temple of Romulus}, fill, shape=circle, inner sep=1] {};
\draw(4.2, 4.2) node[label={[anchor=west, text depth=-1ex]Temple of Vesta}, fill, shape=circle, inner sep=1] {};
\draw(3.2, 5.2) node[label={[anchor=west, text depth=-1ex]Arch of Septimus Severus}, fill, shape=circle, inner sep=1] {};
\draw(3.2, 6.2) node[label={[anchor=west, text depth=-1ex]Temple of Antonius and Fausta}, fill, shape=circle, inner sep=1] {};
\draw(0.2, 1.2) node[label={[anchor=south west, text depth=-1ex]Curia}, fill, shape=circle, inner sep=1] {};
\draw(2.2, 2.2) node[label={[anchor=south, text depth=-1ex]Temple of Saturn}, fill, shape=circle, inner sep=1] {};
\draw(2.2, 0.2) node[label={[anchor=west, text depth=-1ex]}, fill, shape=circle, inner sep=1] {};
\draw(3.2, 0.2) node[label={[anchor=west, text depth=-1ex]}, fill, shape=circle, inner sep=1] {};
\draw(1.2, 3.2) node[label={[anchor=west, text depth=-1ex]Portico of Twelve Gods}, fill, shape=circle, inner sep=1] {};
\draw(1.2, 0.2) node[label={[anchor=west, text depth=-1ex]}, fill, shape=circle, inner sep=1] {};
\draw(6.2, 7.2) node[label={[anchor=west, text depth=-1ex]Temple of Castor and Pollux}, fill, shape=circle, inner sep=1] {};
\draw(5.2, 0.2) node[label={[anchor=west, text depth=-1ex, yshift=-.1ex]Arch of Titus}, fill, shape=circle, inner sep=1] {};
\draw(1.2, 0.2) node[label={[anchor=west, text depth=-1ex]}, fill, shape=circle, inner sep=1] {};
\draw(2.2, 1.6) node[label={[anchor=west, text depth=-1ex]House of the Vestals, Basilica Julia}] {};
\draw(2.2, 1.6) -- (1.2, 0.2);

\draw(3.2, 1.2) node[label={[anchor=west, text depth=-1ex]Temple of Vespasian}] {};
\draw(3.2, 1.2) -- (2.2, 0.2);


\draw(4.2, 0.8) node[label={[anchor=west, text depth=-1ex]Phocas column}] {};
\draw (3.2, 0.2) -- (4.2, 0.8);

\end{tikzpicture}

